A Complete 16 $\mu$m selected Galaxy Sample at $z \sim 1$. II: Morphological Analysis

We present morphological analysis of the 16$\mu$m flux-density-limited galaxy sample at 0.8$<z<$1.3 from arXiv:2103.04585. At the targeted redshift, the 16$\mu$m emission corresponds to the Polycyclic aromatic hydrocarbon (PAH) feature from intense star formation, or dust heated by AGN (Active galactic nuclei). Our sample of 479 galaxies are dominated by Luminous Infrared Galaxies (LIRGs, 67\%) in three CANDLES fields (EGS, GOODS-N, and GOODS-S), and are further divided into AGN dominated, star-forming dominated, composite, and blue compact galaxies by their spectral energy distribution (SED) types. The majority of our sample (71\%) have disky morphologies, with the few AGN dominated galaxies being more bulge-dominanted than the star-forming dominated and composite galaxies. The distribution of our sample on the Gini vs. M$_{\text{20}}$ plane is consistent with previous studies, where the S\'ersic index $n$ shows an increasing trend towards the smaller M$_{\text{20}}$ and higher Gini region below the dividing line for mergers. The subsample of ULIRGs follow a steep size-mass relation that is closer to the early-type galaxies. In addition, as the 4.5 $\mu$m luminosity excess ($L_{4.5}^{Exc}$, proxy for AGN strength) increases, our sample appear to be more bulge-dominated (i.e. higher $n$). Based on the sSFR and compactness ($log_{10}\Sigma_{1.5}, \Sigma_{1.5}=M_*/R_e^{1.5}$) diagram, the majority of our LIRG-dominated galaxy sample follow a secular evolution track, and their distribution can be explained without involving any merging activities. Out of the 16 ULIRGs in our sample, six are compact with strong AGN contributions, likely evolving along the fast-track from more violent activities.

==> datafile1.txt <==
Title: A Complete 16um-selected Galaxy Sample at z~1. II:
    Morphological Analysis 
Authors: Liang P., Dai Y.S., Huang J.-S., Cheng C., Yaru , Shi 
Table: The 16{mu}m-selected sample of 479 galaxies in the CANDELS fields
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label      Explanations
--------------------------------------------------------------------------------
   1- 12 A12    ---       id         Catalog-Identifier id
  14- 25 F12.8  deg       RAdeg      Right Ascension, decimal degrees (J2000)
  27- 38 F12.8  deg       DEdeg      Declination, decimal degrees (J2000)
  40- 51 A12    ---       Class      SED Class (1)
  53- 58 F6.2   Msun.yr-1 SFR        Star formation rate, solar masses per year
  60- 65 F6.2   [Lsun]    logL4P5    log, 4.5{mu}m luminosity, solar units
  67- 72 F6.2   [Lsun]    logL4P5EX  log, 4.5{mu}m luminosity excess solar units
--------------------------------------------------------------------------------
Note (1): SED classes as follows:
    AGN          = Active galactic nucleus SED;
    Blue Compact = Blue compact dwarf galaxy SED;
    Composite    = Composite SED;
    SFG          = Star forming galaxy SED.
--------------------------------------------------------------------------------
goodsn-11509 189.14378828  62.10778178 SFG           25.76  10.37   9.89 
goodsn-15112 189.18420277  62.11301059 SFG            7.98   9.94   9.31 
goodsn-13269 189.16321833  62.11640141 SFG            2.99   9.10        
goodsn-16082 189.19535722  62.11664868 SFG            8.4    9.41        
goodsn-13404 189.1647056   62.12342538 SFG           14.28   9.73        
goodsn-12773 189.15769274  62.12328447 Composite     14.99   9.68   8.70 
goodsn-12379 189.15364109  62.12640065 SFG           20.8    9.81        
goodsn-17989 189.21588513  62.13151863 SFG           31.29  10.03   8.56 
goodsn-11423 189.14275454  62.13185846 SFG            7.96   9.56        
goodsn-19156 189.2277652   62.13441003 SFG           22.38   9.56        
goodsn-16714 189.2024271   62.13376423 Composite      8.46   9.38        
goodsn-10188 189.127742    62.13451584 Composite      5.44   9.12        
goodsn-11014 189.13804149  62.13881958 SFG            6.65   9.5    8.17 
goodsn-14498 189.17673701  62.13939196 Composite      4.95   9.43   8.86 
goodsn-8086  189.10172417  62.14338942 SFG           59.5   10.41   9.13 
goodsn-15995 189.19446198  62.14258827 Composite     77.77  10.46   9.46 
goodsn-15722 189.19141035  62.14279248 SFG            5.11   9.72   9.24 
goodsn-11054 189.13848571  62.14294068 AGN           44.7   11.02  10.93 
goodsn-10101 189.12668943  62.14529667 SFG            8.54   9.49        
goodsn-20429 189.24085602  62.14500192 Composite      3.78   9.31   8.76 
goodsn-8397  189.10543789  62.14630858 Composite     23.34   9.85   7.06 
goodsn-10135 189.12706539  62.14753193 Composite     37.21  10.35   9.89 
goodsn-15239 189.18564162  62.14866911 Composite     12.6    9.85   9.29 
goodsn-7104  189.08884677  62.14862201 SFG           22.22   9.85        
goodsn-10534 189.13261147  62.15183336 SFG            8.82  10.29   9.22 
goodsn-16115 189.19585185  62.15190521 Composite      8.59   9.45   8.41 
goodsn-10602 189.13337651  62.15475137 SFG            7.45   9.53   8.47 
goodsn-24051 189.28124814  62.15553991 Composite     11.63   9.48        
goodsn-13918 189.17035435  62.15451516 AGN           17.33   9.90   9.48 
goodsn-9988  189.12522915  62.15664719 AGN           19.39  10.79  10.79 
goodsn-16191 189.19672809  62.15835621 SFG           14.63   9.74        
goodsn-4141  189.04543703  62.15842061 SFG            3.85   9.33   8.51 
goodsn-11762 189.14669664  62.16002234 Composite     13.22   9.76   9.19 
goodsn-10685 189.13414791  62.16024853 Composite     20.66  10.03   9.53 
goodsn-13054 189.1609427   62.16034586 Composite     18.82   9.85   8.59 
goodsn-14258 189.17415168  62.16200583 SFG            8.33   9.83   8.99 
goodsn-5383  189.06507762  62.16294347 Composite     20.07  10.34   9.88 
goodsn-3521  189.03460875  62.16441587 SFG            6.34   9.33        
goodsn-22595 189.26355637  62.16470544 SFG            8.24   9.30        
goodsn-9457  189.11887982  62.16432061 SFG            7.01   9.41   8.38 
goodsn-5075  189.06018189  62.1649726  SFG           21.95   9.93   7.79 
goodsn-11210 189.14031095  62.16832255 Composite     67.25  10.36   9.38 
goodsn-9058  189.11343078  62.16724451 SFG            7.3    9.30        
goodsn-2929  189.02394038  62.16751471 AGN           24.81  10.34  10.11 
goodsn-23836 189.27851834  62.16848668 SFG            5.08   9.06        
goodsn-5271  189.06333264  62.16908221 Composite     40.57  10.25   9.44 
goodsn-5788  189.07119153  62.16981718 Blue Compact   7.57   9.92   9.67 
goodsn-9531  189.11979381  62.17317879 SFG           12.93   9.54        
goodsn-6981  189.08718495  62.17213939 SFG           15.46   9.76   7.85 
goodsn-20279 189.23936044  62.17239521 Composite      6.16   9.72   9.25 
goodsn-13550 189.16656617  62.17478091 SFG           13.22   9.90   9.14 
goodsn-24222 189.28317557  62.17463823 AGN           47.52  10.24   9.70 
goodsn-25963 189.30408102  62.17456427 Composite     13.9    9.64   8.57 
goodsn-29082 189.34101518  62.17658343 SFG           16.38  10.23   9.84 
goodsn-10738 189.13475142  62.17794719 SFG           16.28   9.77        
goodsn-1241  188.98014561  62.17701653 SFG           11.14   9.56        
goodsn-9668  189.12143882  62.17948504 Composite     56.49  10.46   9.92 
goodsn-27297 189.31945303  62.17839088 SFG            2.84   9.23   8.46 
goodsn-2702  189.01985995  62.17866111 Composite     11.75   9.62   8.66 
goodsn-16441 189.19945574  62.17930586 SFG           23.55  10.09   9.22 
goodsn-29050 189.34049729  62.17896301 Composite     24.73   9.85        
goodsn-16289 189.19779395  62.17875217 Composite      9.38   9.77   9.28 
goodsn-11369 189.1421176   62.17943614 SFG            4.72   9.15        
goodsn-15983 189.19412832  62.1802788  SFG           34.77   9.96        
goodsn-17749 189.2136822   62.18101311 AGN           34.88  10.39  10.28 
goodsn-5979  189.07363587  62.18047657 Composite      9.74   9.63   8.97 
goodsn-26091 189.3054578   62.18171848 AGN            6.81   9.88   9.69 
goodsn-14130 189.17268014  62.18091348 SFG            6.89   9.48   8.45 
goodsn-11003 189.13784263  62.18192506 Composite      7.58   9.46   8.43 
goodsn-28668 189.33608738  62.18257981 SFG            5.12   9.35   8.09 
goodsn-5616  189.06882288  62.18230277 Composite     24.37  10.0    9.15 
goodsn-19267 189.22897636  62.18233391 Composite    125.96  10.52   9.16 
goodsn-6228  189.07751288  62.18753499 Blue Compact 197.51  10.85   9.52 
goodsn-10437 189.131204    62.18726554 AGN           50.3   10.03        
goodsn-4072  189.04434739  62.18702076 SFG            9.74   9.40        
goodsn-18585 189.22173034  62.18800121 SFG           31.81  10.08   8.90 
goodsn-12827 189.15833533  62.18811692 Composite     36.2   10.11   9.24 
goodsn-32386 189.38325649  62.18857027 Composite     28.41  10.14   9.44 
goodsn-16369 189.19873197  62.18895566 Composite     20.96   9.92   9.18 
goodsn-6248  189.07779977  62.18874196 Composite     13.36   9.68   8.31 
goodsn-5741  189.07039273  62.19079121 Composite     24.06   9.93   8.76 
goodsn-14100 189.17237286  62.19154831 SFG           30.57  10.14   9.10 
goodsn-42543 189.3933312   62.19204284 SFG            9.21   9.31        
goodsn-29349 189.34417368  62.19296245 SFG            5.72   9.48   8.68 
goodsn-24758 189.28975316  62.1925954  Composite      6.27   9.43   8.72 
goodsn-15821 189.19243039  62.19502663 SFG           30.34  10.28   9.47 
goodsn-5297  189.06383434  62.19296025 SFG           11.62   9.94   9.43 
goodsn-26797 189.31346357  62.19333794 AGN           20.14  10.12   9.84 
goodsn-13814 189.16944006  62.19323458 Composite     14.59   9.66        
goodsn-18654 189.2223613   62.19434454 AGN           86.17  10.48   9.92 
goodsn-27912 189.3271671   62.19393639 Composite     16.17   9.83   9.24 
goodsn-5705  189.06996885  62.19463655 SFG           14.45   9.70        
goodsn-14780 189.17999739  62.196667   SFG            9.73   9.97   9.42 
goodsn-12762 189.15751952  62.1970423  Composite     15.63   9.83   8.89 
goodsn-16957 189.20523096  62.1968077  SFG            6.89   9.58   8.80 
goodsn-12932 189.15957673  62.19745917 Composite     20.25   9.79        
goodsn-23485 189.27446352  62.19825293 Composite     58.17  10.28   8.94 
goodsn-21139 189.24837085  62.1981516  SFG           13.66   9.61        
goodsn-30540 189.35976556  62.19801441 SFG           10.51   9.5         
goodsn-6513  189.08117717  62.19975056 SFG            7.5    9.34        
goodsn-3668  189.03764364  62.20156252 Blue Compact   6.58  10.0    9.47 
goodsn-12348 189.15334023  62.20366091 SFG           25.95  10.21   9.15 
goodsn-29181 189.34212816  62.2029091  Composite     13.16   9.91   9.35 
goodsn-20869 189.2458005   62.20247692 SFG           21.21  10.0    8.96 
goodsn-29290 189.34342474  62.20459303 Composite     64.12  10.34   9.52 
goodsn-27048 189.31637511  62.20369942 AGN           15.04  10.37  10.16 
goodsn-5858  189.07217178  62.20355986 SFG            7.56  10.05   9.44 
goodsn-17308 189.20903484  62.20472659 Blue Compact   3.12   9.78   9.34 
goodsn-1323  188.98373318  62.20535876 AGN           32.21  10.66  10.56 
goodsn-7213  189.09032408  62.20511245 SFG            9.3    9.47        
goodsn-16882 189.20444294  62.2059042  SFG            6.05   9.22        
goodsn-1603  188.99296255  62.20777806 SFG            8.78   9.61   8.34 
goodsn-1092  188.97302144  62.2089303  SFG            7.82   9.45        
goodsn-34463 189.41837024  62.20972335 Composite     25.31  10.17   9.68 
goodsn-24238 189.28338468  62.21122048 SFG           15.67   9.88   8.57 
goodsn-11519 189.14384746  62.21138624 AGN          166.5   10.76  10.18 
goodsn-1209  188.97899039  62.20987615 Composite      7.5    9.42   8.43 
goodsn-26506 189.31029019  62.2115556  Composite      5.65   9.44   8.81 
goodsn-32419 189.38383691  62.21289123 SFG           12.17  10.23   9.65 
goodsn-10472 189.13183726  62.21203756 Composite     10.25   9.62   8.74 
goodsn-13530 189.1663624   62.21390148 Composite     44.28  10.10        
goodsn-27766 189.3252482   62.21339266 SFG           19.19   9.78        
goodsn-1702  188.99564686  62.21312175 SFG            8.65   9.45        
goodsn-1111  188.97404408  62.21270968 Composite      7.03   9.46   8.48 
goodsn-24347 189.28474231  62.2146191  SFG            5.84   9.35        
goodsn-32851 189.39030351  62.21408885 Composite      9.42   9.42        
goodsn-13148 189.16193539  62.21592859 Composite     37.96  10.24   9.41 
goodsn-9094  189.11383979  62.21606051 AGN           24.26  10.24   9.98 
goodsn-28294 189.3316589   62.21562222 Composite      9.3    9.69   9.10 
goodsn-2027  189.00393917  62.21722875 AGN           29.4   10.12   9.70 
goodsn-6403  189.07974583  62.21717482 AGN           43.08  10.25   9.73 
goodsn-11393 189.14230122  62.2182961  Composite     13.34   9.61   8.62 
goodsn-597   188.94979957  62.21891648 SFG            8.89   9.74   9.09 
goodsn-27324 189.31964649  62.21950059 SFG            8.74   9.38        
goodsn-11187 189.13997983  62.22219963 SFG           26.42   9.91        
goodsn-17409 189.21025434  62.22115419 Composite     21.19   9.71        
goodsn-17020 189.20612387  62.22131358 AGN           18.53  10.31  10.11 
goodsn-16884 189.20445269  62.22274746 AGN            4.12   9.57   9.29 
goodsn-31811 189.37628157  62.22397694 Composite     31.26  10.09   9.27 
goodsn-7289  189.09128934  62.22313503 SFG           20.88  10.0    9.29 
goodsn-3784  189.03961749  62.22307602 Composite      9.76   9.47   7.59 
goodsn-32014 189.37870145  62.22442684 Composite      9.24   9.60   8.84 
goodsn-12538 189.15520639  62.22622432 Composite     11.2    9.63        
goodsn-33568 189.40210853  62.22552709 SFG            3.98   9.67   8.97 
goodsn-26012 189.30462288  62.22604627 SFG            7.33   9.28        
goodsn-34293 189.41575426  62.22713855 Blue Compact   4.11  10.15   9.73 
goodsn-22037 189.25769466  62.22514818 Composite     16.48   9.90   9.26 
goodsn-1308  188.98278977  62.22574961 AGN           21.65  10.21   9.95 
goodsn-1114  188.97441844  62.22705289 Composite     46.53  10.17   8.89 
goodsn-2228  189.00855307  62.22758447 SFG           15.5    9.68        
goodsn-1025  188.9704865   62.22801397 SFG           19.28   9.80        
goodsn-28941 189.33937371  62.22949874 Composite     27.01  10.07   9.27 
goodsn-12288 189.1526422   62.22966543 AGN           21.29  10.70  10.62 
goodsn-14763 189.17981868  62.22987013 Composite      8.07   9.62   9.02 
goodsn-33060 189.39390178  62.23233375 SFG           21.79  10.15   9.33 
goodsn-29336 189.34404221  62.23241993 Composite     38.8   10.14   9.24 
goodsn-27472 189.32144889  62.23117603 Composite     13.69   9.83   9.22 
goodsn-22758 189.26557926  62.23108462 SFG           13.36   9.57        
goodsn-22407 189.2614183   62.23379565 AGN           72.88  10.64  10.33 
goodsn-5945  189.07319657  62.23394595 SFG            5.0    9.06        
goodsn-22469 189.26212934  62.23460798 AGN           13.17  10.06   9.86 
goodsn-35739 189.44225457  62.23698117 SFG           15.86   9.99   8.63 
goodsn-33756 189.4054345   62.23647039 SFG            8.97   9.55   7.54 
goodsn-30661 189.36125343  62.23860039 Composite     19.04  10.16   9.65 
goodsn-23486 189.27445333  62.23980694 SFG           14.45  10.0    9.17 
goodsn-32499 189.38484357  62.23850172 SFG           22.63  10.08   9.38 
goodsn-31422 189.37165159  62.24013008 Composite     16.94   9.73        
goodsn-29451 189.34556949  62.23880864 Composite     16.79   9.96   9.38 
goodsn-1849  188.99953685  62.23970324 SFG           12.91  10.24   9.62 
goodsn-33394 189.39945455  62.24066119 SFG            7.18   9.41   8.16 
goodsn-33166 189.39569299  62.24086076 Composite     20.49   9.96   9.27 
goodsn-3631  189.03701249  62.24189161 Composite      4.41   9.20   8.06 
goodsn-31383 189.37116685  62.2424264  SFG           12.12   9.99   9.44 
goodsn-34043 189.41089376  62.24199583 SFG            4.56   9.39   8.72 
goodsn-30995 189.36593689  62.24363917 Composite     29.11  10.11   9.39 
goodsn-12028 189.14951573  62.24334864 SFG           66.56  10.22        
goodsn-4741  189.05514613  62.24385375 SFG           28.2   10.14   9.30 
goodsn-11010 189.13802889  62.2436858  AGN           25.67   9.85   8.62 
goodsn-26118 189.30577712  62.24732806 SFG           22.82  10.13   9.37 
goodsn-20422 189.24077457  62.2485981  Composite     26.49   9.99   9.09 
goodsn-34155 189.4131953   62.24851612 Composite     36.11   9.98        
goodsn-27502 189.3216826   62.24837582 Composite      9.02   9.42   7.49 
goodsn-14310 189.17472456  62.24907735 SFG            9.25   9.63   8.54 
goodsn-15335 189.18667481  62.24871563 SFG            4.06   9.12        
goodsn-13012 189.16057617  62.24868448 SFG            7.63   9.37        
goodsn-31564 189.37319162  62.2497418  Composite      6.76   9.83   9.47 
goodsn-35646 189.4404214   62.24902981 Composite      8.65   9.58   8.91 
goodsn-34229 189.41462749  62.25062171 SFG           12.01   9.53        
goodsn-10645 189.13370555  62.25171622 SFG            3.93   8.97        
goodsn-37641 189.49953077  62.25176054 Composite     21.79   9.90   8.94 
goodsn-24611 189.2880681   62.25222674 Composite     25.77  10.07   9.42 
goodsn-22083 189.25809015  62.25289965 SFG            6.87   9.44   6.21 
goodsn-13130 189.16170499  62.25292501 SFG            4.6    9.58   8.66 
goodsn-24364 189.28489452  62.25407055 Composite     19.16   9.74        
goodsn-15837 189.19262735  62.25761477 Composite     51.23  10.15        
goodsn-26024 189.30474091  62.25511193 Composite     16.23   9.57        
goodsn-2142  189.00669519  62.25574902 SFG           12.69   9.5         
goodsn-5865  189.07222987  62.25824315 Composite     37.36  10.05        
goodsn-33981 189.40953303  62.25825175 SFG           40.22  10.36   9.59 
goodsn-28448 189.33338296  62.25806246 SFG            4.26   9.08        
goodsn-14887 189.18135055  62.25898805 SFG            4.12   9.14        
goodsn-29825 189.35030613  62.25988535 SFG            3.64   9.01        
goodsn-16063 189.19526919  62.26128708 SFG           12.42   9.69        
goodsn-14408 189.17581222  62.26262604 AGN           32.08  10.74  10.59 
goodsn-17179 189.20780543  62.26162868 SFG            8.06   9.54        
goodsn-7108  189.08895292  62.26277594 SFG           27.98  10.15   9.32 
goodsn-4010  189.04321516  62.26266916 SFG           25.85   9.89        
goodsn-25856 189.30290725  62.26283373 SFG           25.86   9.89        
goodsn-13125 189.16168592  62.26312329 SFG            7.71   9.36        
goodsn-31462 189.37204473  62.26410795 SFG            8.93   9.68   9.01 
goodsn-36636 189.46206449  62.266876   Composite     20.15  10.53  10.13 
goodsn-24190 189.2827344   62.26824969 SFG           40.62  10.21   8.98 
goodsn-26188 189.3066155   62.26772002 AGN           20.76  10.14   9.81 
goodsn-12336 189.15322789  62.26797645 SFG            7.56   9.51        
goodsn-38311 189.53516559  62.26678078 AGN           18.76   9.76   9.16 
goodsn-9720  189.12202844  62.2704902  SFG           10.57   9.69        
goodsn-32849 189.39029637  62.26848959 Composite      8.3    9.62   9.09 
goodsn-32411 189.38411239  62.26949164 SFG           17.85  10.11   9.46 
goodsn-24141 189.28223625  62.2711007  SFG           16.81  10.11   9.34 
goodsn-21468 189.25170179  62.27139578 AGN           41.3   10.05   8.61 
goodsn-32113 189.3798605   62.27228882 Composite     68.47  10.37   9.33 
goodsn-10776 189.13516375  62.27440296 SFG           13.8    9.72        
goodsn-14480 189.1765735   62.27281129 Composite      3.11   9.34   8.91 
goodsn-38233 189.5309267   62.27265174 Composite     27.31  10.09   9.53 
goodsn-11631 189.14526392  62.27453271 Composite     38.46  10.11   9.18 
goodsn-23797 189.27801894  62.27467391 SFG            9.47   9.58   8.02 
goodsn-38087 189.52196994  62.27436009 Composite     14.12   9.87   9.27 
goodsn-28649 189.33583102  62.27490138 SFG           10.22   9.55        
goodsn-5351  189.06463517  62.27544937 SFG            8.41   9.66   8.98 
goodsn-36717 189.46446937  62.27532861 Composite     10.04   9.68   8.97 
goodsn-29893 189.35125241  62.27552614 SFG           16.0    9.61        
goodsn-13617 189.16722288  62.27685913 Composite      5.48   9.36   8.52 
goodsn-36870 189.46968905  62.27666717 SFG           22.7    9.83        
goodsn-23076 189.26983632  62.2783224  Composite      9.35   9.53   8.75 
goodsn-15742 189.19152516  62.27896605 AGN           10.97   9.96   9.74 
goodsn-14500 189.17676674  62.27916967 SFG            6.73   9.28        
goodsn-35102 189.42989057  62.2800821  SFG           10.02   9.58        
goodsn-11787 189.1468867   62.28181281 Composite     17.7    9.82   8.78 
goodsn-14818 189.18056311  62.28126936 Composite     23.59   9.98   9.05 
goodsn-34371 189.41701167  62.27986513 AGN           18.05  10.07   9.78 
goodsn-29304 189.34361003  62.28093181 SFG            8.0    9.44   6.14 
goodsn-23844 189.27863615  62.28392699 AGN          359.06  11.96  11.95 
goodsn-35332 189.43432054  62.28105895 AGN           20.99   9.95   9.43 
goodsn-32450 189.38415673  62.28293739 SFG           46.08  10.22        
goodsn-25587 189.29992937  62.28315271 SFG           23.29   9.83        
goodsn-15758 189.19167718  62.28355857 SFG            6.75   9.79   9.33 
goodsn-9596  189.12065454  62.28404909 SFG            4.71   9.15        
goodsn-38001 189.51800341  62.28415676 Composite     14.01   9.66   8.72 
goodsn-12145 189.15086444  62.28585674 SFG            8.22   9.44        
goodsn-31417 189.37156477  62.28560589 SFG           26.51   9.87        
goodsn-32090 189.37959607  62.28742824 SFG           24.89   9.86        
goodsn-30353 189.35745414  62.28734383 SFG            9.92   9.51   8.0  
goodsn-19436 189.23081443  62.28832844 SFG            9.73   9.57   8.22 
goodsn-34537 189.41956521  62.2890058  AGN            9.12   9.97   9.75 
goodsn-37602 189.49783268  62.29250058 SFG           34.54  10.04        
goodsn-6796  189.08458434  62.29156808 Composite     15.93   9.73   8.42 
goodsn-11124 189.13929976  62.29186978 SFG           15.47   9.79   8.98 
goodsn-27302 189.31947675  62.29258461 AGN          167.03  11.29  11.28 
goodsn-23776 189.27783355  62.29385973 Composite      4.29   9.52   9.09 
goodsn-35985 189.44685551  62.29578318 Composite     17.31   9.83   9.07 
goodsn-9521  189.11978297  62.29715336 SFG            8.97   9.48        
goodsn-25645 189.30064474  62.29833311 AGN           24.18  10.5   10.33 
goodsn-18468 189.22047319  62.29970399 SFG           14.93   9.76   8.40 
goodsn-21114 189.24805195  62.29955288 SFG           11.57   9.60        
goodsn-33318 189.39801943  62.3014645  SFG           32.28  10.25   9.29 
goodsn-27484 189.32155217  62.30128071 SFG            7.04   9.35        
goodsn-37446 189.49167711  62.30060236 AGN            8.38   9.54   9.08 
goodsn-10205 189.12796057  62.30197783 SFG           11.22   9.56        
goodsn-34515 189.41915825  62.30285717 SFG           26.35   9.81        
goodsn-14565 189.177673    62.30577571 Composite     31.46  10.22   9.53 
goodsn-10524 189.13246461  62.30576766 SFG            7.83   9.39        
goodsn-27371 189.32010578  62.30672081 Composite     41.91  10.01        
goodsn-14057 189.17185758  62.30795595 SFG           10.13   9.57        
goodsn-13768 189.16891072  62.30918721 Composite      9.3   10.27   9.91 
goodsn-23316 189.27276624  62.30707386 SFG           13.42   9.58        
goodsn-13906 189.17025409  62.31000028 Composite     11.61   9.69   8.81 
goodsn-30265 189.35625323  62.31390817 SFG           36.94  10.14   8.84 
goodsn-34462 189.41844345  62.31488478 SFG           16.42   9.74        
goodsn-13345 189.16398355  62.3172033  Composite     19.58   9.79   8.38 
goodsn-33272 189.39714451  62.32162966 AGN           18.54  10.28  10.01 
goodsn-14593 189.17804921  62.32091577 Composite      7.12   9.5    8.48 
goodsn-34501 189.41900831  62.32138316 AGN           14.18   9.79   9.31 
goodsn-24035 189.2810819   62.32198256 SFG            8.99   9.64   8.68 
goodsn-22885 189.2673091   62.32332289 SFG           12.09   9.52        
goodsn-25220 189.29585244  62.3245312  SFG           61.98  10.35   8.67 
goodsn-22910 189.26764004  62.32534112 SFG           14.03   9.67        
goodsn-17448 189.21069959  62.32948457 Blue Compact  10.04  10.18   9.65 
goodsn-29835 189.35042374  62.32752416 SFG            3.69   9.13   7.56 
goodsn-17565 189.21189212  62.32768723 SFG            6.95   9.33        
goodsn-15477 189.18831981  62.33016406 SFG            7.5    9.32        
goodsn-17387 189.21003682  62.33047698 Composite     13.38   9.66   8.61 
goodsn-23226 189.27164536  62.33078491 Composite     32.71  10.01   8.85 
goodsn-35558 189.43876554  62.33267722 Blue Compact  15.02  10.02   9.39 
goodsn-24080 189.28161842  62.33222146 AGN            7.97  10.06   9.87 
goodsn-16767 189.20312482  62.33407253 Composite      7.92   9.61   8.99 
goodsn-33264 189.39700908  62.33557227 Composite     13.71   9.84   9.28 
goodsn-33322 189.3980518   62.33842349 SFG           16.55   9.97   9.24 
goodsn-18711 189.22297748  62.33849638 AGN            5.56   9.88   9.71 
goodsn-32963 189.3922619   62.33890041 SFG            6.54   9.5    8.56 
goodsn-33021 189.39317748  62.34187265 SFG            5.99   9.96   9.30 
goodsn-26926 189.31510897  62.34373712 AGN           17.42   9.98   9.64 
goodsn-29362 189.34439108  62.34383004 Composite     21.13   9.74        
goodsn-25660 189.3008016   62.34730024 Composite     19.26   9.83   8.92 
goodsn-30322 189.35705319  62.34920641 SFG            6.04   9.43   8.5  
goodsn-24705 189.28910948  62.35285827 SFG            9.28   9.62        
goodsn-27106 189.31709283  62.35411331 Composite     53.52  10.39   9.67 
goodsn-26495 189.3101172   62.35338506 SFG           20.37   9.74        
goodsn-23971 189.28029425  62.35430847 SFG            8.93   9.67   8.95 
goodsn-26487 189.30999805  62.35647261 Composite     25.58  10.0    9.08 
goodsn-23328 189.2728174   62.35655436 Composite     38.22  10.16   8.83 
goodsn-23483 189.27440958  62.35828799 SFG           34.04   9.98        
goodsn-23623 189.27607585  62.36018242 AGN           20.14  10.80  10.76 
goodsn-24082 189.28163681  62.35995125 Composite     16.82   9.94   9.37 
goodsn-26177 189.30640263  62.37117371 Composite     41.53  10.11   8.37 
goodsn-30235 189.35589059  62.37148482 SFG           12.27   9.58        
goodsn-28688 189.33635991  62.37619874 Composite      2.43   9.41   9.09 
goodss-1974   53.0802579  -27.9005411  Composite     27.78  10.32   9.76 
goodss-24010  53.1434268  -27.9015698  SFG           32.4   10.04        
goodss-1928   53.1232145  -27.9013512  Composite      9.64   9.36        
goodss-2415   53.1050196  -27.8930631  SFG           21.29  10.17        
goodss-2652   53.1441888  -27.8901286  SFG           33.61  10.0         
goodss-2767   53.1127076  -27.8884458  SFG           10.99   9.81        
goodss-3212   53.0714857  -27.8809725  Composite     12.04   9.65   8.20 
goodss-3331   53.1397992  -27.8806182  SFG           18.83  10.01   8.73 
goodss-3206   53.1025506  -27.8814859  SFG            8.5    9.52        
goodss-3373   53.0966136  -27.8794138  Composite     19.53   9.97   9.26 
goodss-3452   53.1981861  -27.8786736  Composite      9.75   9.78   9.27 
goodss-3391   53.0692795  -27.8787741  Composite     14.79   9.83   9.0  
goodss-3631   53.1172684  -27.8762584  AGN           24.99  10.0    9.34 
goodss-3697   53.0733864  -27.8745835  SFG           40.54  10.28        
goodss-3942   53.191309   -27.8721058  SFG           24.67   9.79        
goodss-3919   53.0715348  -27.8724588  AGN           33.06  10.65  10.46 
goodss-4490   53.0893489  -27.8644181  SFG            6.64   9.31        
goodss-5202   53.1640615  -27.8542923  SFG           15.08   9.69   8.58 
goodss-5232   53.1667301  -27.8539419  AGN           10.01   9.88   9.64 
goodss-5141   53.220274   -27.8540907  SFG           42.69  10.15        
goodss-5333   53.1965708  -27.8516962  Composite     40.66  10.37   9.89 
goodss-26981  53.1049939  -27.8500229  SFG            6.86   9.14        
goodss-5684   53.1618831  -27.8458399  SFG           18.67  10.01        
goodss-5811   53.115494   -27.8446661  SFG           54.9   10.45   9.86 
goodss-6236   53.1449477  -27.8402151  AGN            8.08   9.32        
goodss-6690   53.1093311  -27.8348901  AGN            9.78   9.92   9.57 
goodss-6721   53.218135   -27.8336871  SFG           19.53   9.67        
goodss-6825   53.132523   -27.8329161  SFG           24.33   9.84        
goodss-7223   53.0898888  -27.828241   Composite      6.79   9.63   9.04 
goodss-7810   53.1207613  -27.8189852  SFG           41.82  10.35        
goodss-8049   53.2066537  -27.8166294  SFG            7.57   9.34        
goodss-8326   53.168175   -27.8129398  SFG            2.27   8.90        
goodss-8519   53.1450874  -27.8098508  Composite     11.7    9.75   9.18 
goodss-9451   53.1567346  -27.795577   AGN            7.14  10.03   9.77 
goodss-9399   53.1761932  -27.7961369  SFG           29.44   9.97        
goodss-9902   53.0906652  -27.7901856  SFG           11.87   9.51        
goodss-10015  53.1661766  -27.7875152  SFG           27.66  10.04        
goodss-10294  53.0440796  -27.7850485  SFG           15.28   9.64        
goodss-10435  53.0482722  -27.7831002  SFG            9.53   9.44        
goodss-10673  53.1790841  -27.780538   Composite     30.46  10.0         
goodss-10680  53.1288281  -27.7804176  AGN           18.9   10.02   9.58 
goodss-10729  53.0497467  -27.7790721  Composite     26.9   10.07   9.26 
goodss-11089  53.1490763  -27.774305   SFG           14.33   9.90   8.66 
goodss-11053  53.1478537  -27.7740625  SFG           24.09   9.87        
goodss-11284  53.0509288  -27.7724089  SFG           20.94  10.10   9.35 
goodss-11230  53.0482209  -27.7730417  SFG           14.36   9.71   8.31 
goodss-11294  53.1025387  -27.7722882  SFG           22.81   9.97        
goodss-11605  53.0824874  -27.7694467  Composite     14.13   9.82   9.19 
goodss-11955  53.1363006  -27.7631827  SFG            7.19  10.04   8.31 
goodss-11734  53.0983727  -27.7669402  Composite     26.48  10.05   9.06 
goodss-11657  53.1169972  -27.7683486  Composite     19.34   9.81        
goodss-11793  53.1513689  -27.766686   Composite      8.07   9.47   7.98 
goodss-11878  53.050873   -27.7651052  Composite     13.73   9.72   7.93 
goodss-11969  53.1375743  -27.7631721  Composite     54.85  10.35   9.02 
goodss-11813  53.1811952  -27.7656782  SFG           21.77   9.93   8.65 
goodss-11853  53.096474   -27.7651802  SFG           25.32   9.98   8.63 
goodss-11957  53.02852    -27.7639722  SFG            9.27   9.48        
goodss-12296  53.1635891  -27.7589523  SFG           20.9   10.11        
goodss-12040  53.0943021  -27.7629775  Composite      4.81   9.30        
goodss-12353  53.1249143  -27.7583016  AGN          207.65  11.69  11.68 
goodss-12348  53.1119308  -27.7578276  SFG           22.33   9.87        
goodss-12452  53.1243975  -27.7557257  SFG           17.32   9.97        
goodss-12463  53.1264418  -27.7565439  SFG           10.77  10.10   9.66 
goodss-12400  53.0729141  -27.7578494  SFG           21.38   9.68        
goodss-12488  53.1252463  -27.756543   AGN           22.14  10.39  10.17 
goodss-12666  53.1952388  -27.7537822  SFG           16.04   9.78        
goodss-12780  53.0962094  -27.7525361  SFG           11.55   9.53        
goodss-12997  53.0863255  -27.7482609  SFG           32.54  10.10        
goodss-12993  53.1754135  -27.7495381  Composite      5.01   9.49   9.11 
goodss-13013  53.1725222  -27.749336   Composite     25.64  10.01   9.46 
goodss-13193  53.0687206  -27.7469545  SFG           21.19   9.83        
goodss-13326  53.1728632  -27.7444568  SFG           31.83  10.23   9.40 
goodss-13324  53.1101677  -27.7454443  Composite     22.65   9.89   8.58 
goodss-13342  53.0634806  -27.7438685  AGN           19.91  10.10   9.76 
goodss-13381  53.1463748  -27.7443135  SFG           11.22   9.5         
goodss-13539  53.1073446  -27.741911   Composite     23.57   9.85        
goodss-13616  53.1501259  -27.7399256  SFG           11.25   9.68   8.49 
goodss-13693  53.1752426  -27.7392355  SFG           15.13   9.63        
goodss-13942  53.1125773  -27.7353153  SFG           27.24  10.02        
goodss-13914  53.1443448  -27.7355583  SFG            9.02  10.03   9.48 
goodss-13992  53.1558513  -27.7352731  SFG           21.04   9.79        
goodss-14707  53.1738066  -27.7244719  Composite     17.23  10.08   9.60 
goodss-14906  53.1736554  -27.7226408  Composite      9.16   9.70   9.17 
goodss-15142  53.1693077  -27.718995   SFG           29.46  10.03   9.10 
egs-13033004 215.2286396   53.0116522  Composite     32.67  10.14   9.23 
egs-13100714 215.1538291   52.9661384  Composite     11.89   9.95   9.40 
egs-13017614 215.1009825   52.9280946  SFG           61.49  10.27        
egs-13033068 215.2823342   53.0550711  AGN           83.05  10.87  10.78 
egs-13018076 215.0454165   52.894633   SFG           27.82  10.22   8.84 
egs-13033614 215.1956616   53.0127801  Composite     25.33   9.69        
egs-13010566 214.9524123   52.841146   SFG           11.62   9.5         
egs-13033208 215.2343956   53.0394511  SFG           15.15   9.63        
egs-13017843 215.0784894   52.9347988  SFG           21.27   9.83        
egs-13010519 214.994096    52.8755232  SFG           14.25   9.97        
egs-13101979 214.8865531   52.8031435  SFG           20.32  10.05        
egs-13003805 214.9169434   52.8274184  Composite     87.52  10.75  10.37 
egs-13017707 215.0542168   52.9259622  AGN           47.5   10.56  10.32 
egs-13018498 215.0310306   52.916502   Composite     23.86   9.84        
egs-13033913 215.2125339   53.0472443  Composite     19.44   9.78        
egs-12024099 214.7424011   52.7165773  SFG           34.51   9.85        
egs-13026078 215.0925987   52.9666888  SFG           13.77   9.68        
egs-13017973 215.0541565   52.9371093  SFG           27.03  10.06        
egs-13026194 215.0951719   52.9721994  AGN           40.48   0.0         
egs-13003614 214.8844346   52.8245457  SFG           13.67   9.58        
egs-13010526 214.9469318   52.8693454  Composite     17.74   9.97   9.32 
egs-13033567 215.2155978   53.0617484  SFG           25.1    9.94        
egs-13018656 215.028607    52.9318369  Composite     17.44   9.66        
egs-13026220 215.0604023   52.9558699  Composite     48.46  10.29   9.28 
egs-13042381 215.2257203   53.0737871  Composite     26.23   9.33        
egs-12027980 214.8161273   52.78665    AGN           19.97   9.78        
egs-12028293 214.7782455   52.7584012  SFG           10.16   9.49        
egs-13026117 215.1101192   52.9943009  SFG           60.96  10.42        
egs-13033624 215.1985166   53.0625212  AGN           21.19  10.67  10.52 
egs-12024267 214.6795063   52.6957193  SFG           24.05   9.49        
egs-13010765 214.9205783   52.8659274  SFG           19.01  10.06        
egs-12101109 214.7679184   52.7653748  SFG           12.89   9.80        
egs-13042029 215.2059487   53.0746706  SFG           33.66   9.93        
egs-13011182 214.8994301   52.8603684  Composite     11.92   9.61        
egs-13011067 214.902441    52.8637361  SFG           27.06  10.10        
egs-13034076 215.1245253   53.0231862  Composite     12.92   9.80        
egs-13034245 215.1047127   53.0076641  SFG           45.8   10.25        
egs-13018312 214.9925361   52.9304311  SFG           33.21  10.03        
egs-13034520 215.1005315   53.0080516  Composite     31.2   10.12   9.15 
egs-13004254 214.8441842   52.8315114  SFG           37.75  10.11        
egs-13010983 214.9143498   52.8877302  SFG           15.68   9.73        
egs-13011162 214.8969496   52.8768227  SFG           18.47   9.56        
egs-13004240 214.7841833   52.7999143  SFG           22.39  10.0         
egs-13026626 215.0079847   52.9662085  SFG           21.98   9.51        
egs-13004291 214.8122977   52.825056   AGN          154.51  10.92  10.48 
egs-13100737 215.0533687   52.998144   Composite     23.37  10.23   9.70 
egs-12028644 214.6915554   52.7415054  Composite     13.98   9.85        
egs-12024436 214.6693025   52.7234908  SFG           44.62  10.20        
egs-12024493 214.6439135   52.7103834  Composite     14.61   9.76   8.44 
egs-13026166 215.0409      52.9921604  SFG           29.24   9.77        
egs-13026391 214.9832274   52.952056   SFG           36.18  10.05        
egs-13011748 214.8339197   52.8496114  Composite     22.75  10.18   9.23 
egs-12028092 214.7358474   52.7828867  AGN           34.36   9.64        
egs-12028094 214.7198328   52.7719131  Composite     57.85  10.32        
egs-12024165 214.6585263   52.7311694  SFG           21.63  10.01        
egs-13034559 215.0629364   53.0178205  Composite     14.56   9.76        
egs-13018137 214.9543635   52.9441649  AGN           62.46  10.24   8.89 
egs-13034619 215.0847141   53.0323981  Composite     39.34  10.47  10.05 
egs-13026783 215.0070283   52.9820291  Composite     26.56   9.80        
egs-13011148 214.874258    52.8869873  SFG           29.79  10.16        
egs-13034272 215.1007278   53.0500417  Composite     26.57   9.53        
egs-12028563 214.6720415   52.7482087  SFG           11.3    9.76        
egs-13042290 215.1490095   53.089302   SFG           15.95   9.78        
egs-13034019 215.068155    53.0354236  AGN           42.43   0.0         
egs-13042371 215.1329997   53.0798476  AGN           10.56   9.84   9.14 
egs-12028490 214.6993495   52.7744     SFG           24.04   9.12        
egs-13026797 215.0118368   52.9955763  SFG           11.19  10.28   9.40 
egs-13026703 215.0085578   52.9973827  SFG           11.31   9.94        
egs-13019229 214.93149     52.9451888  SFG           20.86   9.58        
egs-13019114 214.9211249   52.9379802  SFG           31.82  10.09        
egs-13011723 214.829603    52.8778309  AGN           14.86  10.43  10.25 
egs-13004765 214.7085744   52.7913423  Composite     23.66  10.09   8.52 
egs-13034617 215.0447418   53.0329576  Composite     34.43  10.30   9.31 
egs-13026804 214.9538751   52.9755602  Composite     26.29  10.10   8.59 
egs-13026825 214.9817224   52.9988237  SFG           25.47  10.11        
egs-13026418 214.9742491   52.9917421  SFG           20.37   9.70        
egs-13035131 215.0075831   53.0151215  SFG           29.3    9.99        
egs-13034274 215.0510827   53.0476373  SFG           32.71   9.85        
egs-13011406 214.7536941   52.8474343  AGN           25.68   0.0         

